Network analysis of the Kyiv bylyny cycle -- east Slavic epic narratives

In recent times, the advent of network science permitted new quantitative approaches to literary studies. Here we bring the Kyiv bylyny cycle into the field - East Slavic epic narratives originating in modern-day Ukraine. By comparing them to other prominent European epics, we identify universal and distinguishing properties of the social networks in bylyny. We analyse community structures and rank the most important characters. The method allows to bolster hypotheses from humanities literature - such as the position of Prince Volodymyr - and to generate new ones We show how the Kyiv cycle of bylyny fits very well with narrative networks from other nations - especially heroic ones. We anticipate that, besides delivering new narratological insights, this study will aid future scholars and interested public to navigate their way through Ukraine's epic story and identify its heroes.

==> reply.txt <==
We thank both referees for their insightful and very helpful suggestions.
We are grateful for their time and their willingness to share their obvious expertise.
Here we list the changes we have made to address these issues.

Reply to Referee #3

(1) We have added a comment on the rules for linking on page 7
"Therefore we use human reading to construct a friendly link between two characters if they talk to each other, from the text it is obvious that they have met before or they are present in a small group. In contrast, the hostile link is added if two characters either fight each other or are in a state of war"

(2) The higher portion of hostile links reflects the differences in the nature of the story. 
While other epics considered in the paper deal with a single story line, each of 39 bylyny has to include both protagonists and antagonists.  While the former are often shared among the stories, the later has to be always unique. A corresponding comment was added at the beginning of p 10
"Each of the stories describes heroic exploits, they require an antagonist or even a couple of them for the hero to defeat. And with heroes being common for most of the stories, one may expect the portion of hostile links to be greater than in many other epics."

(3) The selected phrase is a citation of the Ref. 36 where the Icelandic sagas were analysed. 
In the shortened version it is present in the manuscript it might be misleading. Our point here is that network analysis allows to compare epic society with the real one and draw conclusions from this comparison. Obviously, network analysis alone can not determine whether the story describes real events or is fully man made.  This conclusion should only be applied to the structure of the society that is depicted in the narrative.  Therefore, we replaced the aforementioned citation with the following text: "that network analysis allows to quantitatively compare societies from epic narratives with a real-world social networks."


Reply to Referee #2

(1) We have deleted the sentence mentioning Campbell from the abstract.

(1a) We added three papers to the reference list
Oinas, Felix J. "The political uses and themes of folklore in the Soviet Union." Journal of the Folklore Institute 12.2/3 (1975): 157-175.
Oinas, Felix J. "Folklore activities in Russia." The Journal of American Folklore 74.294 (1961): 362-370.
Oinas, F., Studies in Finnic Folklore (Routledge, 1997).
The following text has also been added to the paper:
p.4 footnote "This collection shows signs of edits and corrections from the collector [47]."
p.4 footnote "As it was pointed by Oinas, during the Soviet time folklore research was heavily affected by ideology and propaganda [48]. His work on Kalevipoeg [46], the Estonian epic cycle, is a good example of epic poetry in which the bylyny are considered part of the broader traditional genre."
p.4 "Approximately 100 years after Danilov’s collection, the topic of bylyny was brought to attention of scholars again. This was due to the fact, that Pavel Rybnikov discovered an active bylyny tradition in the Olonets region of northern Russia [53]. At first, this was received with a fair share of scepticism similar of that shown towards Ossian [67]. However, subsequent expeditions verified its authenticity [47]."

(1b) The following footnote was added to the text
For comparative purposes, by "epic" in this paper we loosely mean an extensive narrative, that appears to describe events that happened far in the past, without demanding all scholastic hallmarks of epic (e.g. poetic form, formulaic composition, attested as an oral tradition, etc) are met. For the reader interested in authoritative explanations of the traditional oral epic, we refer to John Miles Foley’s Ref.[17] and related literature.

(2) The papers helpfully suggested by the referee are now included into the manuscript with the following additions to the text:
p. 2 " A popular quantitative approach is to involve complex networks. E.g. In an analysis of the Egils saga, Ref. [59] allowed sub-classifications of internodal relationships include geneaology, friendship, enmity interactions, gifts and inheritance. Another approach analyses how adjectives are used with certain body parts in classic fairy tales [65]. Network approaches can also be used to categorise tales [1] and a review of applications of networks to analyse fictional texts can be found in Ref. [32]."
p. 7 "In Ref. [15] the authors suggest a method to construct a network of characters automatically by allowing a computer to detect points in the text where two characters communicate directly. Despite this method showing good precision, it captures only one of our conditions for a friendship connection to be made — namely when two characters are in conversation. There are other methods to analyse the text with the help of modern data science approaches, like the one presented in Ref. [26] where the ranked list of characters is obtained automatically using named entity recognition. Despite this method showing high accuracy, it does not allow to extract the interactions between the characters."

(3) We replaced the previous first reference to Aarne by the one to Krohn, as the referee suggests. We repair the typo and now correctly spell Uther – thanks for spotting this.

(4) We have changed "literature" to "folklore and classical literature" at the beginning of the second paragraph on p.2 and incorporated corrections mentioned in the suggestion (2). In addition we modified text on 
p.7 "There are other methods to analyse the text with the help of modern data science approaches, like the one presented in Ref. [26] where the ranked list of characters is obtained automatically using named entity recognition. Despite this method showing high accuracy, it does not allow to extract the interactions between the characters."

(5) The word "solar" was deleted from the abstract.

(6) In the mentioned passage we meant the transition from oral transfer of information and memory to the written one. Thus the following text was added to the paper "from the oral to the written transfer of the most important events in the history of people - that is, the gradual transition from folklorization to fiction of history". 
 
(7) The phrase about the "single location" was deleted.

Again, we take the opportunity to thank the referees for their comments, support and their encouragement.
